Survey on Terahertz Nanocommunication and Networking: A Top-Down Perspective

Recent developments in nanotechnology herald nanometer-sized devices expected to bring light to a number of groundbreaking applications. Communication with and among nanodevices will be needed for unlocking the full potential of such applications. As the traditional communication approaches cannot be directly applied in nanocommunication, several alternative paradigms have emerged. Among them, electromagnetic nanocommunication in the terahertz (THz) frequency band is particularly promising, mainly due to the breakthrough of novel materials such as graphene. For this reason, numerous research efforts are nowadays targeting THz band nanocommunication and consequently nanonetworking. As it is expected that these trends will continue in the future, we see it beneficial to summarize the current status in these research domains. In this survey, we therefore aim to provide an overview of the current THz nanocommunication and nanonetworking research. Specifically, we discuss the applications envisioned to be supported by nanonetworks operating in the THz band, together with the requirements such applications pose on the underlying nanonetworks. Subsequently, we provide an overview of the current contributions on the different layers of the protocol stack, as well as the available channel models and experimentation tools. As the final contribution, we identify a number of open research challenges and outline several potential future research directions.

==> IEEE JSAC_20/tables/PHY.csv <==
Protocol,Functionality,Distinct Features,Potential Applications,Evaluation Metrics
TS-OOK \cite{jornet2014femtosecond},Modulation,"Pulse-based, time spread 100-fs pulses; sync needed in preamble only","Healthcare, wireless robotic materials","Energy consumption, user information rate, aggregated information rate"
PHLAME \cite{jornet2012phlame},Modulation,TS-OOK with co-prime data rates to minimize collisions,"Healthcare, wireless robotic materials","Energy consumption, collision probability, network throughput"
Shretsa et al. \cite{shrestha2016enhanced},Modulation,TS-OOK with enhanced and generalized co-prime data rates,"Healthcare, wireless robotic materials","Collision probability, aggregated information rate"
SRH-TSOOK \cite{mabed2017enhanced},Modulation,"TS-OOK with pseudo-random time between pulses, uniform average rate across users","Healthcare, wireless robotic materials","Collision probability, packet loss, network throughput"
ASRH-TSOOK \cite{mabed2018flexible},Modulation,"Similar to SRH-TSOOK, but with adaptive rate per each user","Healthcare, wireless robotic materials, software-defined metamaterials","Collision probability, packet loss"
Vavouris et al. \cite{Vavouris2018energy},Modulation,"PPM with large time between pulses, extreme energy efficiency","Healthcare, wireless robotic materials","Energy consumption, information rate"
Zarepour et al. \cite{zarepour2014frequency},Modulation,Uses random frequency hopping to avoid absorption peaks,"Healthcare, wireless robotic materials","Signal-to-noise ratio, bit error rate, capacity"
Multi-band OOK \cite{Yu2014},Modulation,"Continuous-wave OOK, high rates with relatively simple transceivers",On-chip communication,"Energy consumption, information rate, silicon area"
DAMC \cite{Han2014a},Modulation,"Continuous-wave multi-carrier modulation, bands chosen depending on distance",On-chip communication,Information rate
Han et al. \cite{Han2015multi},Modulation,"Pulse-based version of DAMC, where waveforms are chosen depending on distance","On-chip communication, software-defined metamaterials","Signal-to-noise-plus-interference ratio, bit error rate, throughput"
Jornet et al. \cite{jornet2014low},Coding,"Channel coding, low-weight codes to minimize energy in TS-OOK","Healthcare, wireless robotic materials","Information rate, codeword error rate"
MEC \cite{kocaoglu2013minimum},Coding,Minimum energy channel coding assuming multi-carrier OOK,"On-chip communication, software-defined metamaterials","Energy consumption, transmission rate, error probability"
Chi et al.~\cite{chi2014energy},Coding,Minimum energy channel coding with prefix-freedom,"Healthcare, wireless robotic materials",Energy consumption
SBN~\cite{zainuddin2016sbn},Coding,"Simple block codes, trading off efficiency against reliability","Healthcare, wireless robotic materials","Bit error rate, energy consumption"


==> tables/PHY.csv <==
Protocol,Functionality,Distinct Features,Potential Applications,Evaluation Metrics
TS-OOK \cite{jornet2014femtosecond},Modulation,"Pulse-based, time spread 100-fs pulses; sync needed in preamble only","Healthcare, wireless robotic materials","Energy consumption, user information rate, aggregated information rate"
PHLAME \cite{jornet2012phlame},Modulation,TS-OOK with co-prime data rates to minimize collisions,"Healthcare, wireless robotic materials","Energy consumption, collision probability, network throughput"
Shretsa et al. \cite{shrestha2016enhanced},Modulation,TS-OOK with enhanced and generalized co-prime data rates,"Healthcare, wireless robotic materials","Collision probability, aggregated information rate"
SRH-TSOOK \cite{mabed2017enhanced},Modulation,"TS-OOK with pseudo-random time between pulses, uniform average rate across users","Healthcare, wireless robotic materials","Collision probability, packet loss, network throughput"
ASRH-TSOOK \cite{mabed2018flexible},Modulation,"Similar to SRH-TSOOK, but with adaptive rate per each user","Healthcare, wireless robotic materials, software-defined metamaterials","Collision probability, packet loss"
Vavouris et al. \cite{Vavouris2018energy},Modulation,"PPM with large time between pulses, extreme energy efficiency","Healthcare, wireless robotic materials","Energy consumption, information rate"
Zarepour et al. \cite{zarepour2014frequency},Modulation,Uses random frequency hopping to avoid absorption peaks,"Healthcare, wireless robotic materials","Signal-to-noise ratio, bit error rate, capacity"
Multi-band OOK \cite{Yu2014},Modulation,"Continuous-wave OOK, high rates with relatively simple transceivers",On-chip communication,"Energy consumption, information rate, silicon area"
DAMC \cite{Han2014a},Modulation,"Continuous-wave multi-carrier modulation, bands chosen depending on distance",On-chip communication,Information rate
Han et al. \cite{Han2015multi},Modulation,"Pulse-based version of DAMC, where waveforms are chosen depending on distance","On-chip communication, software-defined metamaterials","Signal-to-noise-plus-interference ratio, bit error rate, throughput"
Jornet et al. \cite{jornet2014low},Coding,"Channel coding, low-weight codes to minimize energy in TS-OOK","Healthcare, wireless robotic materials","Information rate, codeword error rate"
MEC \cite{kocaoglu2013minimum},Coding,Minimum energy channel coding assuming multi-carrier OOK,"On-chip communication, software-defined metamaterials","Energy consumption, transmission rate, error probability"
Chi et al.~\cite{chi2014energy},Coding,Minimum energy channel coding with prefix-freedom,"Healthcare, wireless robotic materials",Energy consumption
SBN~\cite{zainuddin2016sbn},Coding,"Simple block codes, trading off efficiency against reliability","Healthcare, wireless robotic materials","Bit error rate, energy consumption"

